Cycle-Free Polytopal Mesh Sweeping for Boltzmann Transport

We introduce a novel property of bounded Voronoi tessellations that enables cycle-free mesh sweeping algorithms. We prove that a topological sort of the dual graph of any Voronoi tessellation is feasible in any flow direction and dimension, allowing straightforward application to discontinuous Galerkin (DG) discretisations of first-order hyperbolic partial differential equations and the Boltzmann Transport Equation (BTE) without requiring flux-cycle corrections. We also present an efficient algorithm to perform the topological sort on the dual mesh nodes, ensuring a valid sweep ordering. This result expands the applicability of DG methods for transport problems on polytopal meshes by providing a robust framework for scalable, parallelised solutions. To illustrate its effectiveness, we conduct a series of computational experiments showcasing a DG scheme for BTE, demonstrating both computational efficiency and adaptability to complex geometries.

==> tikz_Schaubilder/5_4_iteration_convergence/0_7/5_4_convergence_0_7_64.csv <==
iterates,25,50,100,200,rate
1,0.1400562890158958,0.13292848103274768,0.12600602716463447,0.1206682467520365,0.025500000000000002
2,0.03646687981143755,0.03419196220193437,0.032202160225993606,0.03071598078116071,0.0065025000000000005
3,0.00956835876399423,0.008869708433658379,0.008289382487362777,0.007869713006177519,0.0016581375000000002
4,0.0025126056699338374,0.0023029197403059195,0.002134238342328201,0.0020159273034449617,0.0004228250625
5,0.0006596534067746415,0.0005978235146201565,0.0005492796250288944,0.0005161538116627355,0.0001078203909375
6,0.00017314117365427109,0.00015515982534320937,0.0001413292344846586,0.00013211952867399202,2.7494199689062504e-05
7,4.543783338883295e-05,4.026548099132992e-05,3.635918467565484e-05,3.3814455280990986e-05,7.011020920710938e-06
8,1.1923337917577501e-05,1.044862811636586e-05,9.35341381983334e-06,8.653979332053917e-06,1.7878103347812893e-06
9,3.1286623562266593e-06,2.7112674044664938e-06,2.4061044754567947e-06,2.214728992574156e-06,4.558916353692288e-07
10,8.209364965137628e-07,7.035242859394506e-07,6.189472959722027e-07,5.667897842463696e-07,1.1625236701915334e-07
11,2.1540476831090913e-07,1.8255042159426479e-07,1.5921742926653073e-07,1.4505150816635532e-07,2.96443535898841e-08
12,5.651951453197548e-08,4.7368013375968185e-08,4.095685096630779e-08,3.71212076059824e-08,7.559310165420445e-09
13,1.4829966060734082e-08,1.2290988914517985e-08,1.0535667874192788e-08,9.499961397630705e-09,1.927624092182214e-09
14,3.891178594104416e-09,3.189247025235304e-09,2.710175339811917e-09,2.431204972703339e-09,4.915441435064645e-10
15,1.0209906880418104e-09,8.275406503035361e-10,6.971602409363063e-10,6.221875593723008e-10,1.2534375659414845e-10


==> tikz_Schaubilder/5_4_iteration_convergence/0_95/5_4_convergence_0_95_64.csv <==
iterates,25,50,100,200,rate
1,0.14361433963657794,0.1304295072593625,0.11705906091473592,0.10584535788075025,0.034999999999999996
2,0.050505686951643244,0.04516635711421079,0.040230164877828004,0.03614732162733017,0.012249999999999999
3,0.017981751415965953,0.015883731342361335,0.014041364429250362,0.012552609750445714,0.004287499999999999
4,0.006410790206108242,0.005597007331494994,0.0049068155975123765,0.00436372918715456,0.0015006249999999998
5,0.0022848624299828305,0.001972100420520366,0.0017141051761053073,0.0015163948237195382,0.0005252187499999999
6,0.0008140465209301664,0.0006947008474484625,0.0005986015994805213,0.0005267922865806133,0.00018382656249999995
7,0.0002899587163739427,0.00024467949906205186,0.00020900847566022158,0.0001829806677995721,6.433929687499997e-05
8,0.00010326805977269588,8.617081787773126e-05,7.297166549257811e-05,6.355433883325271e-05,2.251875390624999e-05
9,3.6776083500345196e-05,3.0346196841693665e-05,2.5475827085092315e-05,2.2073703032346545e-05,7.881563867187496e-06
10,1.3096312308737698e-05,1.0686593739403543e-05,8.893956371661965e-06,7.666579140975105e-06,2.7585473535156233e-06
11,4.663631743856969e-06,3.763309942792834e-06,3.1049772587848732e-06,2.6627288473307143e-06,9.654915737304682e-07
12,1.6607149612583616e-06,1.325252363321464e-06,1.0839777972689598e-06,9.248089366545351e-07,3.3792205080566383e-07
13,5.913758938595955e-07,4.666875052194551e-07,3.784266270268329e-07,3.21201163357392e-07,1.1827271778198232e-07
14,2.1058667197668246e-07,1.6434377611038754e-07,1.3211212621520674e-07,1.1155839933056984e-07,4.1395451223693814e-08
15,7.498898215010901e-08,5.787354696722513e-08,4.6121511814322534e-08,3.8746056303151497e-08,1.4488407928292834e-08


==> tikz_Schaubilder/5_4_iteration_convergence/0_999/5_4_convergence_0_999_64.csv <==
iterates,25,50,100,200,rate
1,0.13948436093408406,0.1243041245289863,0.1085795258145492,0.09490881902953188,0.037
2,0.0514832998969078,0.045097588208066454,0.03904543965165247,0.033827432257356536,0.01369
3,0.0192738750654952,0.01666902509273721,0.014323337575649077,0.012342133947719245,0.0050653
4,0.007226998402134735,0.006176733249297599,0.005263813132971066,0.0045117340918004656,0.001874161
5,0.0027089534768174293,0.002288751731284772,0.001933810811857434,0.0016487557159174367,0.00069343957
6,0.001014996669777122,0.000847864768328384,0.0007101928658968007,0.0006023299384434719,0.00025657264089999995
7,0.00038019930488980856,0.0003140348350176774,0.00026076801969704953,0.0002200114986722007,9.4931877133e-05
8,0.00014239436175771968,0.00011630203898920386,9.573955871116784e-05,8.035777563221055e-05,3.5124794539209997e-05
9,5.332605099069196e-05,4.307009137978345e-05,3.514872880392381e-05,2.9349422994122225e-05,1.2996173979507698e-05
10,1.9969525057667888e-05,1.5949753548717412e-05,1.290384935108693e-05,1.0719326521740967e-05,4.808584372417849e-06
11,7.478016704629564e-06,5.906458968398174e-06,4.73723694682629e-06,3.915023562766839e-06,1.7791762177946038e-06
12,2.8002708728228467e-06,2.187247871772876e-06,1.7391186047922087e-06,1.4298849995890233e-06,6.582952005840035e-07
13,1.048602622591485e-06,8.099675916907232e-07,6.384582541893328e-07,5.222373613983408e-07,2.435692242160813e-07
14,3.9266334894451886e-07,2.9994159944680263e-07,2.343880391180118e-07,1.907369775508896e-07,9.012061295995007e-08
15,1.4703779682843104e-07,1.1107222528796234e-07,8.604749124239904e-08,6.966296534771442e-08,3.3344626795181526e-08


==> tikz_Schaubilder/5_4_regions_convergence/128/5_4_energy_norm_angle_128.csv <==
theta,25,50,100
0.02454369260617026,0.14666207037279755,0.12309908697502918,0.10364254596053891
0.07363107781851078,0.1483625081797981,0.12441685629775913,0.10427596524112794
0.1227184630308513,0.14980382016521607,0.1255565236855787,0.1054795861999687
0.1718058482431918,0.15100671399381418,0.12649277028467826,0.1066167617324752
0.22089323345553233,0.15197767561658382,0.1274148036791345,0.10878259907502415
0.2699806186678728,0.15275108805524745,0.12797624169508903,0.10823032315885793
0.3190680038802134,0.15333918622691603,0.1285313172808353,0.1088529439078549
0.36815538909255385,0.15377671169969123,0.12896162036723977,0.1095346595986635
0.4172427743048944,0.15410241452059562,0.1293081032240391,0.11302650502133742
0.4663301595172349,0.1543477646211885,0.12958855423060273,0.1099592408966012
0.5154175447295755,0.15469155585706024,0.12981435943729636,0.11015419470334478
0.5645049299419159,0.1546808500611735,0.1299917258791166,0.11052350931456362
0.6135923151542565,0.15478034437480415,0.13014194196457604,0.11036032059254337
0.6626797003665971,0.15484001002179867,0.13066473247283142,0.1104072561239499
0.7117670855789375,0.15489764080815996,0.13038450443994692,0.11042691900556637
0.760854470791278,0.1548910562602568,0.13050945212928153,0.11044718214269236
0.8099418560036186,0.15490666916455692,0.13058532726647437,0.11047251345021883
0.8590292412159591,0.15491650470006404,0.1306724123014538,0.11069916743268915
0.9081166264282996,0.1549132351293853,0.13072254745419182,0.1105604883278534
0.9572040116406401,0.154899316159273,0.13074647205922818,0.11057075686049547
1.0062913968529805,0.15486545323188658,0.13070654097340573,0.11095216223772005
1.055378782065321,0.1547951110731513,0.13060313781265356,0.11084138424016272
1.1044661672776614,0.15466459332850105,0.1303964441488889,0.11053759322408445
1.153553552490002,0.15444715511275264,0.13000459895377028,0.11051602946267174
1.2026409377023426,0.15411437722648988,0.1297211490406323,0.11025107763681523
1.2517283229146832,0.15391009769399114,0.12896229413644375,0.10996493461817183
1.3008157081270237,0.15298241083997446,0.12817776916991813,0.109570782954968
1.349903093339364,0.15214559178022385,0.12720574717595104,0.10899859220994158
1.3989904785517047,0.15111149269261137,0.12601318631512629,0.10905666513855113
1.4480778637640452,0.14991013432387817,0.12472345852863949,0.10740378212654332
1.4971652489763856,0.14841612523573852,0.12322308935649123,0.10643419129860703
1.5462526341887262,0.14674310095868062,0.12156684566243434,0.10509107433639658
1.5953400194010667,0.14451953100955964,0.12005032328356802,0.10358290848760583
1.6444274046134073,0.14174982239849804,0.11730600986902061,0.10273523074519245
1.6935147898257479,0.138767809455746,0.1148314701563399,0.100147160429932
1.7426021750380882,0.13557651386769878,0.11217005571773923,0.09770665671661484
1.7916895602504288,0.13218037781598066,0.10931115361958299,0.09543875849670183
1.8407769454627694,0.12858691956777613,0.10625984403810362,0.09360172026972528
1.8898643306751097,0.1252033337013497,0.10303411983053626,0.09052253341236201
1.9389517158874503,0.12093187289724835,0.09967320646199176,0.09141782232607326
1.9880391010997909,0.1169683977693725,0.09624434740851402,0.08548789994126801
2.0371264863121312,0.11301240204840993,0.09284550233543032,0.08266884834611656
2.086213871524472,0.10917691863647835,0.089606658869057,0.08014904805636221
2.1353012567368124,0.10560889256437066,0.08687312112585852,0.07778120791288036
2.1843886419491527,0.10245455894491699,0.08424502339993775,0.07643134260070678
2.2334760271614935,0.09987498603551777,0.08247030489348675,0.0739168036915569
2.282563412373834,0.09802083543711682,0.08140781373954042,0.07260507025188773
2.3316507975861747,0.09702547130315951,0.08120431487201074,0.07261529338652069
2.380738182798515,0.09691152032032672,0.08183425074746295,0.07333982038380081
2.4298255680108554,0.09767607807802899,0.08323014224185153,0.0719904364498035
2.478912953223196,0.09928117264341643,0.08529603638035577,0.07294926526663727
2.5280003384355365,0.10161001058938138,0.08783829361251219,0.07442138975703348
2.5770877236478773,0.1045401913607269,0.09076424134755202,0.07672087244561135
2.6261751088602177,0.10794014301977659,0.09450795780930782,0.07853642281974743
2.675262494072558,0.11167911155647342,0.09720211647465145,0.08128738309269935
2.724349879284899,0.11563354540908569,0.10048842361365166,0.08352941221775223
2.773437264497239,0.11969233840133868,0.10371429461793492,0.08682625926140665
2.8225246497095795,0.12375501178663445,0.10682360522452541,0.08874311203434164
2.8716120349219203,0.12773825883136897,0.10977512638882828,0.0911403019564361
2.9206994201342606,0.13159848513330424,0.11398416008925227,0.09393654065200441
2.969786805346601,0.13520311783876243,0.11509623898306728,0.09566173692293957
3.018874190558942,0.13859223496574635,0.11749799265257853,0.09777467758854348
3.067961575771282,0.14171754136084388,0.11954652085391164,0.09963537390375729
3.117048960983623,0.14462719273129054,0.12143777600667999,0.10137009932583949
3.1661363461959633,0.1469039965394306,0.12302522119309693,0.10366203821551832
3.2152237314083036,0.14869566669591525,0.1243221739117971,0.10425225593500302
3.2643111166206444,0.15020420385356906,0.12543393931742078,0.10544724058165003
3.313398501832985,0.1514263880953521,0.12633553647933415,0.10659899212577859
3.3624858870453256,0.1523894088046303,0.12725331664452597,0.10886376705428735
3.411573272257666,0.15312852108644245,0.12774470721105036,0.10817882553245846
3.4606606574700063,0.15366941481647428,0.12826174446262775,0.1087830659136703
3.509748042682347,0.15404672654128626,0.12865953808518288,0.1094428044131433
3.5588354278946874,0.1542996851967745,0.1289783364367716,0.11381687896106539
3.607922813107028,0.1544626561392769,0.1292365634319803,0.10988217230134549
3.6570101983193686,0.1547267170488416,0.1294464292431348,0.110067661813514
3.706097583531709,0.15461518374813926,0.12961365874799816,0.11049075164836573
3.7551849687440493,0.1546274292655145,0.129760057020783,0.11024506767702733
3.80427235395639,0.1546147614679532,0.13031350220537033,0.1102729570286982
3.8533597391687304,0.1546560242686167,0.13000572520383835,0.11027725577974903
3.902447124381071,0.1545731166739078,0.1301458735245642,0.11028062788635264
3.9515345095934116,0.15456403814648612,0.13023577035562034,0.11029138436218483
4.000621894805752,0.1545645520594816,0.1303471653693342,0.11054084009033917
4.049709280018092,0.15456625529033188,0.1304238746432815,0.11036460937006469
4.0987966652304335,0.15457020347549222,0.13047865194568942,0.11036146474668104
4.147884050442774,0.15456234656407397,0.13047221281176802,0.11083082674054014
4.196971435655114,0.15452349299661294,0.13039899504907668,0.11068377845237341
4.246058820867455,0.15442699902388307,0.13022320700792572,0.11032398480191301
4.295146206079795,0.15424158088692103,0.1298836194062821,0.11031418779915575
4.344233591292135,0.1539360476448627,0.1296476592675568,0.11004631586675521
4.3933209765044765,0.15376228521957133,0.1288655031490548,0.10976877736752318
4.442408361716817,0.15283871102722446,0.12810267431394456,0.10938448454076351
4.491495746929157,0.15200847850503382,0.12714434807844882,0.10882882216403014
4.540583132141498,0.15097627231168353,0.12597656130600152,0.10895050269515826
4.589670517353838,0.14974943816218603,0.12468612650296412,0.10728989826444703
4.638757902566179,0.14829093190846238,0.12318775016671069,0.10638954469927146
4.6878452877785195,0.1466385542304969,0.12151893081842348,0.10506369988333454
4.73693267299086,0.14455457321936355,0.12023402626724879,0.10362668244152148
4.7860200582032,0.1420423791184161,0.11741531308429687,0.10295485539901196
4.8351074434155406,0.13933026260024134,0.11505637115538253,0.10036619334609229
4.884194828627882,0.13640993804446006,0.1125005366666027,0.09798686741950982
4.933282213840222,0.13327723962032226,0.10973240720823468,0.09579524616270432
4.9823695990525625,0.12993245365877007,0.10675812247665188,0.09416132130995622
5.031456984264903,0.12672951039175345,0.10359492039955477,0.09102925882106626
5.080544369477243,0.12269139014044998,0.10027992298938566,0.09169162212736819
5.129631754689584,0.1188752970690346,0.0968761751441275,0.08616353473797657
5.178719139901925,0.11500472128401512,0.09347577385112427,0.08335455605329212
5.227806525114265,0.11120529310953575,0.09019865436636597,0.08085669928534307
5.2768939103266055,0.10749635147327177,0.08738209749725995,0.07849246787803568
5.325981295538946,0.10412569242006393,0.08461741693715291,0.07699546072570826
5.375068680751286,0.10121864301190679,0.08266678070598198,0.07454206733783439
5.424156065963627,0.09894360875596023,0.08137123142216154,0.07313535749682669
5.473243451175968,0.0975031364579981,0.08092425087747658,0.07291566623122651
5.522330836388308,0.09688383085029076,0.08131764512201135,0.07362232661748815
5.5714182216006485,0.09714455833032679,0.08250817397623735,0.07211092518115897
5.620505606812989,0.09836404568662802,0.08444212980970915,0.07293409777183249
5.66959299202533,0.10041345885871766,0.08685589167672925,0.07429247934411998
5.71868037723767,0.10317984204598568,0.08974247360494524,0.07655983338070166
5.767767762450011,0.10652536496736446,0.09373853491969117,0.07827116129923872
5.816855147662351,0.11030206107790473,0.0962112284201426,0.08121247946558909
5.8659425328746915,0.11436300800210289,0.099564542210459,0.0832414801807024
5.915029918087032,0.11857166422762308,0.10287568380279033,0.08653767419107838
5.964117303299373,0.12280781373892297,0.1060817325347648,0.0885066528647495
6.013204688511713,0.1269705473696698,0.10913727358743955,0.09094054717052363
6.062292073724054,0.1309905156656084,0.11329111351305016,0.09375712875286268
6.111379458936394,0.13476205113617037,0.11468418744761451,0.09556921266170168
6.1604668441487345,0.1382780603178272,0.11719151120158018,0.09770664870943252
6.209554229361076,0.14149239402857752,0.11939021018004325,0.09963477038412485
6.258641614573416,0.14443356855233835,0.12142669031654241,0.10139490011706592


==> tikz_Schaubilder/5_4_regions_convergence/sub_norms/128_0.csv <==
n_elements,h,dofs,sub_norm
25,0.29502767273377284,3200,0.14666207037279755
50,0.20341767526099575,6400,0.12309908697502918
100,0.1602389542834645,12800,0.10364254596053891


==> tikz_Schaubilder/5_4_regions_convergence/sub_norms/128_81.csv <==
n_elements,h,dofs,sub_norm
25,0.29502767273377284,3200,0.1545645520594816
50,0.20341767526099575,6400,0.1303471653693342
100,0.1602389542834645,12800,0.11054084009033917


==> tikz_Schaubilder/5_4_regions_convergence/sub_norms/128_98.csv <==
n_elements,h,dofs,sub_norm
25,0.29502767273377284,3200,0.13933026260024134
50,0.20341767526099575,6400,0.11505637115538253
100,0.1602389542834645,12800,0.10036619334609229


==> tikz_Schaubilder/robustness_in_k/5_1_example_128.csv <==
n_elements,dofs,time
25,3200,0.00896906852722168
50,6400,0.017121076583862305
100,12800,0.03396201133728027
200,25600,0.0679178237915039
400,51200,0.13465619087219238
800,102400,0.2662620544433594
1600,204800,0.5352039337158203
3200,409600,1.0579161643981934
6400,819200,2.172321081161499


==> tikz_Schaubilder/robustness_in_k/5_1_example_16.csv <==
n_elements,dofs,time
25,400,0.0011048316955566406
50,800,0.0021140575408935547
100,1600,0.004265308380126953
200,3200,0.00838017463684082
400,6400,0.016441822052001953
800,12800,0.03417396545410156
1600,25600,0.06702113151550293
3200,51200,0.13318610191345215
6400,102400,0.26909899711608887


==> tikz_Schaubilder/robustness_in_k/5_1_example_2.csv <==
n_elements,dofs,time
25,50,0.0001537799835205078
50,100,0.0002789497375488281
100,200,0.0005438327789306641
200,400,0.0010530948638916016
400,800,0.002084970474243164
800,1600,0.004149913787841797
1600,3200,0.008383035659790039
3200,6400,0.0169370174407959
6400,12800,0.033357858657836914


==> tikz_Schaubilder/robustness_in_k/5_1_example_256.csv <==
n_elements,dofs,time
25,6400,0.01770496368408203
50,12800,0.03405904769897461
100,25600,0.06794404983520508
200,51200,0.13485383987426758
400,102400,0.26461005210876465
800,204800,0.5300788879394531
1600,409600,1.0602381229400635
3200,819200,2.1310720443725586
6400,1638400,4.284229040145874


==> tikz_Schaubilder/robustness_in_k/5_1_example_32.csv <==
n_elements,dofs,time
25,800,0.0022280216217041016
50,1600,0.004322052001953125
100,3200,0.008587121963500977
200,6400,0.017057180404663086
400,12800,0.03397703170776367
800,25600,0.06726408004760742
1600,51200,0.1335458755493164
3200,102400,0.2662520408630371
6400,204800,0.5391619205474854


==> tikz_Schaubilder/robustness_in_k/5_1_example_4.csv <==
n_elements,dofs,time
25,100,0.0002770423889160156
50,200,0.0005300045013427734
100,400,0.0010421276092529297
200,800,0.0021409988403320312
400,1600,0.0044481754302978516
800,3200,0.008503913879394531
1600,6400,0.01670384407043457
3200,12800,0.034626007080078125
6400,25600,0.06669020652770996


==> tikz_Schaubilder/robustness_in_k/5_1_example_512.csv <==
n_elements,dofs,time
25,12800,0.035539865493774414
50,25600,0.0682990550994873
100,51200,0.13645100593566895
200,102400,0.26764488220214844
400,204800,0.560826301574707
800,409600,1.0800740718841553
1600,819200,2.1558802127838135
3200,1638400,4.247582197189331
6400,3276800,8.546389102935791


==> tikz_Schaubilder/robustness_in_k/5_1_example_64.csv <==
n_elements,dofs,time
25,1600,0.004446983337402344
50,3200,0.008605003356933594
100,6400,0.01695394515991211
200,12800,0.033335208892822266
400,25600,0.06739521026611328
800,51200,0.13425612449645996
1600,102400,0.26717424392700195
3200,204800,0.5365409851074219
6400,409600,1.076366901397705


==> tikz_Schaubilder/robustness_in_k/5_1_example_8.csv <==
n_elements,dofs,time
25,200,0.0005619525909423828
50,400,0.0010688304901123047
100,800,0.0021147727966308594
200,1600,0.004197835922241211
400,3200,0.008357763290405273
800,6400,0.01705002784729004
1600,12800,0.034079790115356445
3200,25600,0.06716394424438477
6400,51200,0.1341540813446045


==> tikz_Schaubilder/robustness_in_k/5_1_example_ln_curve.csv <==
dofs,time
50.0,9.780057513570363e-05
61.96196196196196,0.0001278436587054524
73.92392392392392,0.00015904867177808573
85.88588588588588,0.00019122576260550527
97.84784784784785,0.00022423858313148546
109.8098098098098,0.00025798441465332334
121.77177177177177,0.0002923830698134899
133.73373373373374,0.0003273702010649984
145.6956956956957,0.00036289302343340597
157.65765765765764,0.0003989074516913839
169.6196196196196,0.00043537611141472306
181.5815815815816,0.0004722669138617878
193.54354354354354,0.0005095520079730255
205.50550550550548,0.0005472069924128098
217.46746746746746,0.0005852103116657063
229.42942942942943,0.000623542785386346
241.39139139139138,0.0006621872361549206
253.35335335335333,0.0007011281911869908
265.3153153153153,0.0007403516404943687
277.2772772772773,0.0007798448387418897
289.2392392392392,0.0008195961413548473
301.2012012012012,0.0008595948677810047
313.1631631631632,0.0008998311865055473
325.1251251251251,0.0009402960176577254
337.08708708708707,0.0009809809499681686
349.049049049049,0.001021878169527075
361.01101101101096,0.0010629803983185733
372.97297297297297,0.0011042808409096592
384.9349349349349,0.0011457731379845755
396.89689689689686,0.001187451325659892
408.85885885885887,0.0012293097997083137
420.8208208208208,0.0012713432839724793
432.78278278278276,0.001313546802372722
444.7447447447447,0.0013559156540117019
456.70670670670665,0.0013984453909591176
468.66866866866866,0.0014411317983652563
480.6306306306306,0.0014839708766059777
492.59259259259255,0.0015269588252061733
504.55455455455456,0.0015700920283256222
516.5165165165165,0.0016133670416219295
528.4784784784785,0.0016567805803309982
540.4404404404404,0.001700329508427162
552.4024024024023,0.0017440108287434353
564.3643643643643,0.0017878216739478801
576.3263263263264,0.0018317592982853071
588.2882882882883,0.0018758210700048554
600.2502502502502,0.0019200044644036957
612.2122122122122,0.0019643070574254257
624.1741741741741,0.0020087265197589574
636.1361361361361,0.002053260611389912
648.098098098098,0.0020979071765619708
660.06006006006,0.0021426641391103195
672.0220220220219,0.002187529498133479
683.983983983984,0.002232501323973379
695.9459459459459,0.0022775777544767188
707.9079079079079,0.0023227569915134343
719.8698698698698,0.002368037297730546
731.8318318318318,0.0024134169935218115
743.7937937937937,0.002458894454195561
755.7557557557557,0.0025044681073247586
767.7177177177177,0.0025501364302648755
779.6796796796797,0.0025958979478264833
791.6416416416416,0.0026417512300907233
803.6036036036036,0.0026876948903568213
815.5655655655655,0.0027337275832118413
827.5275275275275,0.002779848002713705
839.4894894894894,0.002826054880679285
851.4514514514514,0.00287234698507009
863.4134134134133,0.002918723118468684
875.3753753753754,0.0029651821166395468
887.3373373373373,0.0030117228471686127
899.2992992992993,0.0030583442081761874
911.2612612612612,0.0031050451270983413
923.2232232232232,0.0031518245595323117
935.1851851851851,0.003198681488141744
947.147147147147,0.003245614921617959
959.1091091091091,0.003292623893693696
971.0710710710711,0.003339707462206069
983.033033033033,0.003386864708205701
994.994994994995,0.0034340947351092174
1006.9569569569569,0.003481396667892514
1018.9189189189188,0.0035287696523223482
1030.8808808808808,0.0035762128542240284
1042.8428428428429,0.003623725458783094
1054.8048048048047,0.0036713066698790377
1066.7667667667668,0.003718955709449258
1078.7287287287286,0.003766671816881543
1090.6906906906906,0.003814454248433501
1102.6526526526527,0.003862302276677463
1114.6146146146145,0.003910215189969482
1126.5765765765766,0.00395819229194112
1138.5385385385384,0.004006232901012825
1150.5005005005005,0.0040543363499277695
1162.4624624624623,0.004102501985305057
1174.4244244244244,0.004150729167211343
1186.3863863863862,0.004199017268749901
1198.3483483483483,0.004247365675666257
1210.3103103103103,0.004295773785969578
1222.2722722722722,0.004344241009569036
1234.2342342342342,0.004392766767924396
1246.196196196196,0.004441350493710157
1258.1581581581581,0.004489991630492589
1270.12012012012,0.0045386896324190506
1282.082082082082,0.004587443963919022
1294.0440440440439,0.004636254099416274
1306.006006006006,0.004685119523051709
1317.967967967968,0.004734039728416335
1329.9299299299298,0.00478301421829394
1341.8918918918919,0.004832042504413034
1353.8538538538537,0.004881124107207623
1365.8158158158158,0.004930258555586452
1377.7777777777776,0.004979445386710314
1389.7397397397397,0.00502868414577712
1401.7017017017017,0.005077974385814339
1413.6636636636636,0.005127315667478547
1425.6256256256256,0.005176707558861755
1437.5875875875874,0.005226149635304223
1449.5495495495495,0.00527564147921353
1461.5115115115113,0.005325182679889597
1473.4734734734734,0.005374772833355445
1485.4354354354355,0.00542441154219345
1497.3973973973973,0.005474098415386872
1509.3593593593594,0.005523833068166448
1521.3213213213212,0.0055736151218618475
1533.2832832832833,0.005623444203757805
1545.245245245245,0.005673319946954731
1557.2072072072071,0.005723241990233652
1569.169169169169,0.005773209977925296
1581.131131131131,0.005823223559783166
1593.093093093093,0.005873282390860458
1605.055055055055,0.0059233861313906806
1617.017017017017,0.005973534446671827
1628.9789789789788,0.00602372700695397
1640.940940940941,0.006073963487330177
1652.9029029029027,0.006124243567630584
1664.8648648648648,0.006174566932319553
1676.8268268268266,0.006224933270395776
1688.7887887887887,0.006275342275295232
1700.7507507507507,0.006325793644796892
1712.7127127127126,0.006376287080931083
1724.6746746746746,0.006426822289890405
1736.6366366366365,0.006477398981943122
1748.5985985985985,0.006528016871348945
1760.5605605605604,0.006578675676277102
1772.5225225225224,0.006629375118726663
1784.4844844844845,0.006680114924448988
1796.4464464464463,0.006730894822872268
1808.4084084084084,0.006781714547028084
1820.3703703703702,0.006832573833479886
1832.3323323323323,0.006883472422253371
1844.294294294294,0.006934410056768679
1856.2562562562562,0.006985386483774336
1868.2182182182182,0.007036401453282907
1880.18018018018,0.007087454718508298
1892.1421421421421,0.007138546035804655
1904.104104104104,0.007189675164606801
1916.066066066066,0.007240841867372177
1928.0280280280278,0.007292045909524226
1939.98998998999,0.0073432870593971925
1951.9519519519517,0.007394565088182273
1963.9139139139138,0.007445879769875091
1975.8758758758759,0.007497230881224453
1987.8378378378377,0.007548618201682338
1999.7997997997998,0.007600041513355114
2011.7617617617616,0.007651500600955875
2023.7237237237237,0.007702995251757971
2035.6856856856855,0.007754525255549591
2047.6476476476475,0.00780609040458943
2059.6096096096094,0.007857690493563396
2071.5715715715714,0.007909325319542315
2083.5335335335335,0.007960994681940618
2095.4954954954956,0.008012698382475971
2107.457457457457,0.008064436225129838
2119.4194194194192,0.008116208016108928
2131.3813813813813,0.008168013563807508
2143.3433433433433,0.008219852678770588
2155.3053053053054,0.008271725173657898
2167.267267267267,0.008323630863208675
2179.229229229229,0.008375569564207246
2191.191191191191,0.008427541095449331
2203.153153153153,0.008479545277709107
2215.115115115115,0.008531581933706988
2227.077077077077,0.008583650888078095
2239.039039039039,0.008635751967341388
2251.001001001001,0.008687884999869487
2262.962962962963,0.008740049815859118
2274.9249249249247,0.008792246247302175
2286.8868868868867,0.008844474127957424
2298.848848848849,0.008896733293322748
2310.810810810811,0.008949023580608022
2322.7727727727724,0.00900134482870851
2334.7347347347345,0.00905369687817884
2346.6966966966966,0.00910607957120749
2358.6586586586586,0.009158492751591798
2370.6206206206207,0.009210936264713494
2382.5825825825823,0.00926340995751471
2394.5445445445444,0.009315913678474478
2406.5065065065064,0.009368447277585698
2418.4684684684685,0.009421010606332561
2430.43043043043,0.009473603517668414
2442.392392392392,0.00952622586599409
2454.354354354354,0.00957887750713661
2466.3163163163163,0.00963155829832835
2478.2782782782783,0.009684268098186585
2490.24024024024,0.009737006766693434
2502.202202202202,0.0097897741651762
2514.164164164164,0.00984257015628807
2526.126126126126,0.009895394603989183
2538.0880880880877,0.009948247373528079
2550.05005005005,0.010001128331423473
2562.012012012012,0.010054037345446385
2573.973973973974,0.010106974284602586
2585.935935935936,0.010159939019115398
2597.8978978978976,0.010212931420408794
2609.8598598598596,0.010265951361090805
2621.8218218218217,0.010318998714937251
2633.7837837837837,0.010372073356875743
2645.745745745746,0.010425175162969999
2657.7077077077074,0.01047830401040443
2669.6696696696695,0.010531459777469018
2681.6316316316315,0.010584642343544432
2693.5935935935936,0.010637851589087456
2705.555555555555,0.010691087395616635
2717.5175175175173,0.010744349645698207
2729.4794794794793,0.010797638222932249
2741.4414414414414,0.010850953011939104
2753.4034034034034,0.01090429389834601
2765.365365365365,0.010957660768773981
2777.327327327327,0.011011053510824927
2789.289289289289,0.011064472013068946
2801.2512512512512,0.011117916165031898
2813.213213213213,0.011171385857183145
2825.175175175175,0.011224880980923526
2837.137137137137,0.011278401428573512
2849.099099099099,0.011331947093361586
2861.061061061061,0.011385517869412796
2873.0230230230227,0.011439113651737517
2884.9849849849847,0.011492734336220393
2896.946946946947,0.011546379819609454
2908.908908908909,0.011600049999505422
2920.870870870871,0.011653744774351209
2932.8328328328325,0.011707464043421536
2944.7947947947946,0.011761207706812792
2956.7567567567567,0.011814975665432997
2968.7187187187187,0.011868767820991956
2980.6806806806803,0.011922584075991565
2992.6426426426424,0.011976424333716295
3004.6046046046044,0.012030288498223773
3016.5665665665665,0.01208417647433557
3028.5285285285286,0.012138088167628116
3040.49049049049,0.012192023484423737
3052.4524524524522,0.012245982331781868
3064.4144144144143,0.012299964617490387
3076.3763763763764,0.012353970250057064
3088.338338338338,0.012407999138701187
3100.3003003003,0.012462051193345295
3112.262262262262,0.012516126324607009
3124.224224224224,0.012570224443791045
3136.186186186186,0.012624345462881317
3148.148148148148,0.012678489294533158
3160.11011011011,0.012732655852065667
3172.072072072072,0.012786845049454177
3184.034034034034,0.012841056801322834
3195.9959959959956,0.012895291022937263
3207.9579579579577,0.012949547630197393
3219.9199199199197,0.013003826539630347
3231.881881881882,0.01305812766838345
3243.843843843844,0.013112450934217347
3255.8058058058054,0.01316679625549922
3267.7677677677675,0.013221163551196097
3279.7297297297296,0.013275552740868267
3291.6916916916916,0.013329963744662792
3303.6536536536532,0.013384396483307099
3315.6156156156153,0.013438850878102693
3327.5775775775774,0.01349332685091893
3339.5395395395394,0.013547824324186894
3351.5015015015015,0.013602343220893367
3363.463463463463,0.013656883464574877
3375.425425425425,0.013711444979311831
3387.387387387387,0.013766027689722729
3399.3493493493493,0.01382063152095847
3411.3113113113113,0.013875256398696731
3423.273273273273,0.013929902249136417
3435.235235235235,0.01398456899899221
3447.197197197197,0.014039256575489174
3459.159159159159,0.014093964906357436
3471.1211211211207,0.014148693919826953
3483.083083083083,0.014203443544622352
3495.045045045045,0.014258213709957822
3507.007007007007,0.014313004345532085
3518.968968968969,0.014367815381523447
3530.9309309309306,0.014422646748584903
3542.8928928928926,0.014477498377839319
3554.8548548548547,0.014532370200874658
3566.8168168168168,0.014587262149739304
3578.7787787787784,0.014642174156937407
3590.7407407407404,0.014697106155424333
3602.7027027027025,0.014752058078602151
3614.6646646646645,0.014807029860315173
3626.6266266266266,0.014862021434845564
3638.588588588588,0.014917032736909025
3650.5505505505503,0.014972063701650511
3662.5125125125123,0.015027114264639993
3674.4744744744744,0.015082184361868319
3686.4364364364365,0.01513727392974309
3698.398398398398,0.015192382905084598
3710.36036036036,0.015247511225121848
3722.322322322322,0.015302658827488566
3734.2842842842842,0.015357825650219334
3746.246246246246,0.015413011631745703
3758.208208208208,0.015468216710892433
3770.17017017017,0.015523440826873689
3782.132132132132,0.015578683919289377
3794.094094094094,0.015633945928121454
3806.0560560560557,0.015689226793730342
3818.0180180180178,0.015744526456851333
3829.97997997998,0.015799844858591074
3841.941941941942,0.0158551819404241
3853.9039039039035,0.015910537644189385
3865.8658658658655,0.01596591191208695
3877.8278278278276,0.016021304686674512
3889.7897897897897,0.016076715910864185
3901.7517517517517,0.01613214552791918
3913.7137137137133,0.016187593481450612
3925.6756756756754,0.016243059715414294
3937.6376376376375,0.01629854417410758
3949.5995995995995,0.016354046802166258
3961.561561561561,0.016409567544561486
3973.523523523523,0.01646510634659673
3985.4854854854852,0.01652066315390478
3997.4474474474473,0.01657623791244479
4009.4094094094094,0.016631830568499328
4021.371371371371,0.016687441068671486
4033.333333333333,0.016743069359882057
4045.295295295295,0.01679871538936664
4057.257257257257,0.01685437910467291
4069.2192192192188,0.01691006045365782
4081.181181181181,0.01696575938448489
4093.143143143143,0.01702147584562151
4105.105105105105,0.017077209785836267
4117.067067067067,0.017132961154196318
4129.029029029029,0.0171887299000648
4140.990990990991,0.017244515973098236
4152.952952952953,0.017300319323243985
4164.914914914914,0.017356139900737783
4176.876876876877,0.017411977656101196
4188.8388388388385,0.01746783254013918
4200.800800800801,0.017523704503937688
4212.762762762763,0.017579593498861235
4224.724724724724,0.01763549947655051
4236.686686686687,0.017691422388920103
4248.648648648648,0.017747362188156087
4260.610610610611,0.017803318826713804
4272.572572572572,0.01785929225731555
4284.534534534534,0.017915282432948362
4296.496496496497,0.017971289306861784
4308.458458458458,0.018027312832565673
4320.42042042042,0.01808335296382805
4332.382382382382,0.01813940965467293
4344.344344344344,0.01819548285937821
4356.306306306306,0.018251572532473597
4368.268268268268,0.018307678628738486
4380.23023023023,0.018363801103199955
4392.192192192192,0.018419939911130712
4404.154154154154,0.01847609500804708
4416.116116116116,0.018532266349707036
4428.078078078078,0.01858845389210823
4440.0400400400395,0.018644657591486046
4452.002002002002,0.018700877404311696
4463.963963963964,0.01875711328729028
4475.925925925926,0.018813365197358965
4487.887887887888,0.018869633091685056
4499.849849849849,0.01892591692766421
4511.811811811812,0.018982216662918598
4523.773773773773,0.01903853225529509
4535.735735735735,0.01909486366286348
4547.697697697698,0.019151210843914742
4559.659659659659,0.019207573756959258
4571.621621621622,0.019263952360725093
4583.583583583583,0.01932034661415631
4595.545545545545,0.01937675647641126
4607.507507507507,0.019433181906860903
4619.469469469469,0.019489622865087167
4631.4314314314315,0.019546079310881304
4643.393393393393,0.01960255120424226
4655.355355355355,0.019659038505375096
4667.317317317317,0.019715541174689363
4679.279279279279,0.019772059172797545
4691.241241241241,0.019828592460513515
4703.203203203203,0.019885140998850987
4715.165165165165,0.019941704749021967
4727.127127127127,0.019998283672435297
4739.089089089089,0.020054877730695097
4751.051051051051,0.02011148688559934
4763.013013013013,0.020168111099138363
4774.974974974974,0.020224750333493406
4786.936936936937,0.020281404551035213
4798.898898898899,0.02033807371432258
4810.86086086086,0.020394757786100944
4822.822822822823,0.020451456729301033
4834.784784784784,0.020508170507037446
4846.746746746747,0.02056489908260731
4858.708708708708,0.020621642419488894
4870.67067067067,0.02067840048134034
4882.6326326326325,0.020735173231998267
4894.594594594594,0.02079196063547649
4906.556556556557,0.02084876265596473
4918.518518518518,0.02090557925782731
4930.48048048048,0.02096241040560188
4942.442442442442,0.021019256063998182
4954.404404404404,0.021076116197896757
4966.3663663663665,0.021132990772347756
4978.328328328328,0.021189879752569665
4990.29029029029,0.02124678310394814
5002.252252252252,0.02130370079203477
5014.214214214214,0.021360632782545904
5026.176176176175,0.02141757904136146
5038.138138138138,0.021474539534523766
5050.1001001001,0.021531514228236407
5062.062062062062,0.021588503088863068
5074.024024024024,0.02164550608292639
5085.985985985985,0.021702523177106883
5097.947947947948,0.021759554338241786
5109.909909909909,0.021816599533323936
5121.871871871872,0.021873658729500752
5133.8338338338335,0.021930731894073074
5145.795795795795,0.021987818994494118
5157.757757757758,0.022044919998368454
5169.719719719719,0.022102034873450867
5181.681681681682,0.022159163587645404
5193.643643643643,0.022216306109004283
5205.605605605605,0.022273462405726883
5217.5675675675675,0.02233063244615874
5229.529529529529,0.02238781619879053
5241.491491491492,0.02244501363225709
5253.453453453453,0.022502224715336396
5265.415415415415,0.02255944941694862
5277.377377377377,0.022616687706155162
5289.339339339339,0.022673939552157643
5301.301301301301,0.022731204924297026
5313.263263263263,0.022788483792052606
5325.225225225225,0.022845776125041097
5337.187187187187,0.02290308189301575
5349.149149149149,0.022960401065865367
5361.11111111111,0.023017733613613412
5373.073073073073,0.023075079506417163
5385.0350350350345,0.023132438714566727
5396.996996996997,0.023189811208484238
5408.958958958959,0.023247196958722918
5420.92092092092,0.02330459593596625
5432.882882882883,0.02336200811102709
5444.844844844844,0.02341943345484683
5456.806806806807,0.023476871938494532
5468.7687687687685,0.0235343235331661
5480.73073073073,0.02359178821018345
5492.692692692693,0.02364926594099369
5504.654654654654,0.023706756697168253
5516.616616616617,0.02376426045040219
5528.578578578578,0.023821777172513253
5540.54054054054,0.023879306835441157
5552.5025025025025,0.023936849411246797
5564.464464464464,0.023994404872111436
5576.426426426426,0.024051973190335935
5588.388388388388,0.024109554338340018
5600.35035035035,0.024167148288661445
5612.312312312312,0.024224755013955313
5624.274274274274,0.024282374486993285
5636.2362362362355,0.02434000668066283
5648.198198198198,0.024397651567966513
5660.16016016016,0.02445530912202125
5672.122122122122,0.02451297931605758
5684.084084084084,0.024570662123418952
5696.046046046045,0.02462835751756102
5708.008008008008,0.024686065472050916
5719.9699699699695,0.024743785960566554
5731.931931931932,0.024801518956895974
5743.893893893894,0.02485926443493657
5755.855855855855,0.024917022368694492
5767.817817817818,0.024974792732283934
5779.779779779779,0.025032575499926435
5791.741741741742,0.02509037064595026
5803.7037037037035,0.0251481781447897
5815.665665665665,0.02520599797098445
5827.627627627628,0.025263830099178926
5839.589589589589,0.025321674504121643
5851.551551551551,0.02537953116066457
5863.513513513513,0.025437400043762482
5875.475475475475,0.02549528112847236
5887.437437437437,0.02555317438995273
5899.399399399399,0.025611079803463072
5911.361361361361,0.0256689973443632
5923.323323323323,0.02572692698811265
5935.285285285285,0.025784868710270057
5947.247247247247,0.025842822486492615
5959.209209209209,0.02590078829253539
5971.1711711711705,0.02595876610425081
5983.133133133133,0.026016755897588072
5995.095095095095,0.0260747576485925
6007.057057057057,0.026132771333405035
6019.019019019019,0.02619079692826164
6030.98098098098,0.026248834409492734
6042.942942942943,0.026306883753522612
6054.9049049049045,0.026364944936868934
6066.866866866866,0.026423017936142115
6078.828828828829,0.02648110272804483
6090.79079079079,0.02653919928937141
6102.752752752753,0.02659730759700738
6114.714714714714,0.026655427627928833
6126.676676676676,0.026713559359201975
6138.638638638638,0.026771702767982554
6150.6006006006,0.026829857831515338
6162.562562562563,0.026888024527133642
6174.524524524524,0.026946202832258723
6186.486486486486,0.02700439272439937
6198.448448448448,0.027062594181151322
6210.41041041041,0.0271208071801968
6222.372372372372,0.027179031699304003
6234.334334334334,0.027237267716326587
6246.296296296296,0.027295515209203217
6258.258258258258,0.027353774155957054
6270.22022022022,0.027412044534695243
6282.182182182182,0.027470326323608504
6294.144144144144,0.027528619500970564
6306.1061061061055,0.027586924045137785
6318.068068068068,0.027645239934548593
6330.03003003003,0.027703567147723086
6341.991991991991,0.02776190566326253
6353.953953953954,0.027820255459848925
6365.915915915915,0.02787861651624453
6377.877877877878,0.027936988811291426
6389.839839839839,0.027995372323911038
6401.801801801801,0.028053767033103746
6413.763763763764,0.02811217291794837
6425.725725725725,0.028170589957601796
6437.687687687688,0.0282290181312985
6449.649649649649,0.028287457418350127
6461.611611611611,0.02834590779814506
6473.573573573573,0.028404369250148012
6485.535535535535,0.028462841753899563
6497.4974974974975,0.028521325289015784
6509.459459459459,0.028579819835187783
6521.421421421421,0.028638325372181327
6533.383383383383,0.028696841879836402
6545.345345345345,0.028755369338066817
6557.3073073073065,0.028813907726859798
6569.269269269269,0.02887245702627559
6581.231231231231,0.028931017216447048
6593.193193193193,0.02898958827757925
6605.155155155155,0.029048170189949107
6617.117117117116,0.029106762933904965
6629.079079079079,0.02916536648986622
6641.04104104104,0.029223980838322918
6653.003003003003,0.02928260595983542
6664.964964964965,0.02934124183503396
6676.926926926926,0.029399888444618317
6688.888888888889,0.029458545769357424
6700.85085085085,0.02951721379008899
6712.812812812813,0.02957589248771915
6724.774774774774,0.02963458184322207
6736.736736736736,0.02969328183763962
6748.6986986986985,0.02975199245208098
6760.66066066066,0.029810713667722318
6772.622622622623,0.029869445465806395
6784.584584584584,0.029928187827642228
6796.546546546546,0.02998694073460477
6808.508508508508,0.030045704168134513
6820.47047047047,0.03010447810973715
6832.432432432432,0.030163262540983286
6844.394394394394,0.030222057443508022
6856.356356356356,0.03028086279901067
6868.318318318318,0.03033967858925439
6880.28028028028,0.030398504796065873
6892.242242242241,0.030457341401334985
6904.204204204204,0.030516188387014486
6916.166166166166,0.03057504573511964
6928.128128128128,0.03063391342772794
6940.09009009009,0.030692791446978764
6952.052052052051,0.03075167977507306
6964.014014014014,0.030810578394273022
6975.975975975975,0.03086948728690179
6987.937937937938,0.03092840643534312
6999.8998998998995,0.03098733582204108
7011.861861861861,0.031046275429499743
7023.823823823824,0.031105225240282877
7035.785785785785,0.031164185237013628
7047.747747747748,0.03122315540237425
7059.709709709709,0.03128213571910576
7071.671671671671,0.031341126170007665
7083.6336336336335,0.0314001267379377
7095.595595595595,0.03145913740581144
7107.557557557557,0.0315181581566021
7119.519519519519,0.0315771889733402
7131.481481481481,0.03163622983911327
7143.443443443443,0.03169528073706559
7155.405405405405,0.03175434165039788
7167.367367367367,0.03181341256236705
7179.329329329329,0.03187249345628587
7191.291291291291,0.03193158431552273
7203.253253253253,0.03199068512350135
7215.215215215215,0.03204979586370051
7227.177177177176,0.03210891651965375
7239.139139139139,0.03216804707494915
7251.1011011011005,0.032227187513228985
7263.063063063063,0.03228633781818956
7275.025025025025,0.032345497973580814
7286.986986986986,0.03240466796320618
7298.948948948949,0.03246384777092224
7310.91091091091,0.0325230373806385
7322.872872872873,0.0325822367763171
7334.8348348348345,0.0326414459419726
7346.796796796796,0.0327006648616717
7358.758758758759,0.03275989351953296
7370.72072072072,0.03281913189972658
7382.682682682682,0.03287837998647417
7394.644644644644,0.032937637764048434
7406.606606606606,0.03299690521677299
7418.5685685685685,0.03305618232902205
7430.53053053053,0.03311546908522025
7442.492492492492,0.033174765469842375
7454.454454454454,0.0332340714674131
7466.416416416416,0.033293387062506764
7478.378378378378,0.033352712239747166
7490.34034034034,0.033412046983807245
7502.3023023023015,0.03347139127940894
7514.264264264264,0.03353074511132286
7526.226226226226,0.03359010846436816
7538.188188188188,0.033649481323412216
7550.15015015015,0.033708863673370434
7562.112112112111,0.033768255499206014
7574.074074074074,0.03382765678592973
7586.0360360360355,0.033887067518599726
7597.997997997997,0.03394648768232123
7609.95995995996,0.034005917262246395
7621.921921921921,0.03406535624357404
7633.883883883884,0.034124804611549445
7645.845845845845,0.034184262351464136
7657.807807807807,0.034243729448655655
7669.7697697697695,0.03430320588850736
7681.731731731731,0.03436269165644819
7693.693693693694,0.03442218673795248
7705.655655655655,0.03448169111853971
7717.617617617617,0.03454120478377432
7729.579579579579,0.034600727719265555
7741.541541541541,0.03466025991066711
7753.503503503503,0.03471980134367709
7765.465465465465,0.03477935200403768
7777.427427427427,0.03483891187753504
7789.389389389389,0.03489848094999899
7801.351351351351,0.03495805920730294
7813.313313313313,0.03501764663536356
7825.275275275275,0.03507724322014068
7837.2372372372365,0.035136848947637044
7849.199199199199,0.03519646380389813
7861.161161161161,0.03525608777501194
7873.123123123122,0.03531572084710881
7885.085085085085,0.03537536300636124
7897.047047047046,0.03543501423898365
7909.009009009009,0.03549467453123228
7920.9709709709705,0.035554343869404884
7932.932932932932,0.035614022239840636
7944.894894894895,0.035673709628919886
7956.856856856856,0.03573340602306404
7968.818818818819,0.03579311140873527
7980.78078078078,0.035852825772436425
7992.742742742742,0.03591254910071081
8004.704704704704,0.035972281380142024
8016.666666666666,0.03603202259735373
8028.628628628629,0.03609177273900955
8040.59059059059,0.0361515317918128
8052.552552552552,0.03621129974250639
8064.514514514514,0.036271076577872624
8076.476476476476,0.03633086228473299
8088.4384384384375,0.03639065684994803
8100.4004004004,0.03645046026041714
8112.362362362362,0.03651027250307844
8124.324324324324,0.03657009356490851
8136.286286286286,0.03662992343292234
8148.248248248247,0.03668976209417305
8160.21021021021,0.03674960953575182
8172.1721721721715,0.03680946574478765
8184.134134134134,0.03686933070844723
8196.096096096095,0.036929204413934734
8208.058058058057,0.03698908684849175
8220.02002002002,0.03704897799939699
8231.981981981982,0.03710887785396622
8243.943943943943,0.03716878639955206
8255.905905905905,0.03722870362354384
8267.867867867868,0.037288629513367436
8279.829829829829,0.037348564056485095
8291.791791791791,0.037408507240395295
8303.753753753754,0.037468459052632595
8315.715715715714,0.037528419480767454
8327.677677677677,0.03758838851240611
8339.63963963964,0.03764836613519038
8351.601601601602,0.037708352336797556
8363.563563563563,0.0377683471049402
8375.525525525525,0.03782835042736607
8387.487487487488,0.03788836229185788
8399.449449449448,0.03794838268623319
8411.41141141141,0.0380084115983443
8423.373373373373,0.038068449016078025
8435.335335335334,0.03812849492735558
8447.297297297297,0.03818854932013246
8459.25925925926,0.03824861218239827
8471.221221221222,0.038308683502176574
8483.183183183182,0.03836876326752475
8495.145145145145,0.038428851466533874
8507.107107107107,0.03848894808732855
8519.069069069068,0.038549053118066764
8531.03103103103,0.0386091665469398
8542.992992992993,0.03866928836217202
8554.954954954954,0.038729418552020764
8566.916916916916,0.03878955710477625
8578.878878878879,0.03884970400876134
8590.84084084084,0.03890985925233148
8602.802802802802,0.03897002282387457
8614.764764764765,0.039030194711810795
8626.726726726727,0.03909037490459247
8638.688688688688,0.03915056339070395
8650.65065065065,0.039210760158661484
8662.612612612613,0.03927096519701308
8674.574574574573,0.03933117849433837
8686.536536536536,0.0393914000392485
8698.498498498499,0.03945162982038596
8710.46046046046,0.03951186782642447
8722.422422422422,0.0395721140460689
8734.384384384384,0.03963236846805504
8746.346346346345,0.0396926310811496
8758.308308308307,0.03975290187414997
8770.27027027027,0.03981318083588415
8782.232232232232,0.039873467955210636
8794.194194194193,0.03993376322101822
8806.156156156156,0.03999406662222601
8818.118118118118,0.040054378147783135
8830.080080080079,0.04011469778666874
8842.042042042041,0.04017502552789185
8854.004004004004,0.04023536136049119
8865.965965965965,0.040295705273535105
8877.927927927927,0.040356057256121486
8889.88988988989,0.040416417297377535
8901.851851851852,0.040476785386459775
8913.813813813813,0.04053716151255382
8925.775775775775,0.040597545664874356
8937.737737737738,0.040657937832664935
8949.699699699699,0.04071833800519792
8961.661661661661,0.04077874617177436
8973.623623623624,0.04083916232172386
8985.585585585584,0.040899586444404466
8997.547547547547,0.04096001852920256
9009.50950950951,0.041020458565532734
9021.47147147147,0.04108090654283772
9033.433433433433,0.04114136245058821
9045.395395395395,0.04120182627828283
9057.357357357358,0.04126229801544792
9069.319319319318,0.04132277765163751
9081.28128128128,0.041383265176433204
9093.243243243243,0.04144376057944405
9105.205205205204,0.0415042638503064
9117.167167167167,0.04156477497868388
9129.129129129129,0.0416252939542672
9141.09109109109,0.041685820766774115
9153.053053053052,0.04174635540594928
9165.015015015015,0.04180689786156416
9176.976976976977,0.04186744812341691
9188.938938938938,0.041928006181332286
9200.9009009009,0.04198857202516155
9212.862862862863,0.042049145644782314
9224.824824824824,0.0421097270300985
9236.786786786786,0.04217031617104026
9248.748748748749,0.04223091305756373
9260.71071071071,0.04229151767965111
9272.672672672672,0.04235213002731043
9284.634634634634,0.04241275009057554
9296.596596596595,0.04247337785950591
9308.558558558558,0.04253401332418667
9320.52052052052,0.04259465647472838
9332.482482482483,0.042655307301266994
9344.444444444443,0.04271596579396374
9356.406406406406,0.042776631943005065
9368.368368368368,0.042837305738602484
9380.33033033033,0.042897987170992524
9392.292292292292,0.04295867623043662
9404.254254254254,0.04301937290722098
9416.216216216215,0.043080077191656546
9428.178178178177,0.043140789074078895
9440.14014014014,0.04320150854484809
9452.102102102102,0.04326223559434864
9464.064064064063,0.043322970212989406
9476.026026026026,0.043383712391203484
9487.987987987988,0.0434444621194481
9499.949949949949,0.04350521938820457
9511.911911911911,0.043565984187978184
9523.873873873874,0.043626756509298106
9535.835835835835,0.04368753634271727
9547.797797797797,0.043748323678812345
9559.75975975976,0.043809118508183593
9571.72172172172,0.043869920821454786
9583.683683683683,0.04393073060927317
9595.645645645645,0.043991547862309306
9607.607607607608,0.04405237257125702
9619.569569569569,0.04411320472683332
9631.531531531531,0.044174044319778304
9643.493493493494,0.044234891340855065
9655.455455455454,0.044295745780849584
9667.417417417417,0.04435660763057074
9679.37937937938,0.044417476880850106
9691.34134134134,0.0444783535225419
9703.303303303303,0.04453923754652296
9715.265265265265,0.04460012894369261
9727.227227227228,0.04466102770497256
9739.189189189188,0.04472193382130687
9751.15115115115,0.04478284728366184
9763.113113113113,0.044843768083025926
9775.075075075074,0.04490469621040968
9787.037037037036,0.044965631656845646
9798.998998998999,0.04502657441338829
9810.96096096096,0.04508752447111391
9822.922922922922,0.04514848182112059
9834.884884884885,0.04520944645452808
9846.846846846845,0.0452704183624777
9858.808808808808,0.045331397536132356
9870.77077077077,0.045392383966676345
9882.732732732733,0.04545337764531536
9894.694694694694,0.045514378563276364
9906.656656656656,0.04557538671180757
9918.618618618619,0.045636402082178264
9930.58058058058,0.04569742466567883
9942.542542542542,0.04575845445362064
9954.504504504504,0.04581949143733597
9966.466466466465,0.045880535608177904
9978.428428428428,0.04594158695752031
9990.39039039039,0.04600264547675772
10002.35235235235,0.046063711157305266
10014.314314314313,0.04612478399059865
10026.276276276276,0.046185863968093994
10038.238238238238,0.04624695108126783
10050.2002002002,0.046308045321616996
10062.162162162162,0.046369146680658564
10074.124124124124,0.0464302551499298
10086.086086086085,0.04649137072098803
10098.048048048047,0.04655249338541065
10110.01001001001,0.04661362313479498
10121.97197197197,0.04667475996075821
10133.933933933933,0.046735903854937394
10145.895895895896,0.04679705480898928
10157.857857857858,0.04685821281459032
10169.819819819819,0.04691937786343654
10181.781781781781,0.046980549947243544
10193.743743743744,0.047041729057746375
10205.705705705705,0.04710291518669944
10217.667667667667,0.04716410832587655
10229.62962962963,0.04722530846707071
10241.59159159159,0.047286515602094153
10253.553553553553,0.04734772972277825
10265.515515515515,0.0474089508209734
10277.477477477476,0.04747017888854898
10289.439439439439,0.04753141391739336
10301.401401401401,0.04759265589941371
10313.363363363364,0.047653904826536024
10325.325325325324,0.04771516069070501
10337.287287287287,0.047776423483884056
10349.24924924925,0.047837693198055135
10361.21121121121,0.04789896982521874
10373.173173173172,0.0479602533573939
10385.135135135135,0.04802154378661797
10397.097097097096,0.0480828411049467
10409.059059059058,0.0481441453044541
10421.02102102102,0.0482054563772324
10432.982982982983,0.048266774315391996
10444.944944944944,0.048328099111061326
10456.906906906906,0.04838943075638695
10468.868868868869,0.048450769243533316
10480.83083083083,0.0485121145646828
10492.792792792792,0.04857346671203565
10504.754754754755,0.04863482567780984
10516.716716716715,0.04869619145424111
10528.678678678678,0.04875756403358288
10540.64064064064,0.048818943408106136
10552.602602602601,0.04888032957009941
10564.564564564564,0.04894172251186873
10576.526526526526,0.04900312222573753
10588.488488488489,0.04906452870404663
10600.45045045045,0.04912594193915413
10612.412412412412,0.04918736192343542
10624.374374374374,0.04924878864928304
10636.336336336335,0.04931022210910664
10648.298298298298,0.04937166229533302
10660.26026026026,0.04943310920040592
10672.22222222222,0.04949456281678607
10684.184184184183,0.0495560231369511
10696.146146146146,0.0496174901533955
10708.108108108108,0.04967896385863049
10720.070070070069,0.04974044424518407
10732.032032032032,0.049801931305600934
10743.993993993994,0.04986342503244235
10755.955955955955,0.04992492541828615
10767.917917917917,0.04998643245572671
10779.87987987988,0.050047946137374844
10791.84184184184,0.05010946645585773
10803.803803803803,0.050170993403818975
10815.765765765766,0.05023252697391839
10827.727727727726,0.05029406715883205
10839.689689689689,0.05035561395125224
10851.651651651651,0.05041716734388734
10863.613613613614,0.0504787273294618
10875.575575575574,0.05054029390071614
10887.537537537537,0.0506018670504068
10899.4994994995,0.050663446771306166
10911.46146146146,0.05072503305620246
10923.423423423423,0.050786625897899756
10935.385385385385,0.05084822528921785
10947.347347347346,0.05090983122299226
10959.309309309308,0.05097144369207419
10971.271271271271,0.05103306268933038
10983.233233233233,0.051094688207643214
10995.195195195194,0.051156320239910485
11007.157157157157,0.05121795877904552
11019.11911911912,0.051279603817977026
11031.08108108108,0.05134125534964903
11043.043043043042,0.05140291336702089
11055.005005005005,0.05146457786306722
11066.966966966966,0.05152624883077782
11078.928928928928,0.051587926263157655
11090.89089089089,0.051649610153226805
11102.852852852851,0.05171130049402038
11114.814814814814,0.051772997278588535
11126.776776776776,0.05183470049999635
11138.738738738739,0.05189641015132382
11150.7007007007,0.051958126225665806
11162.662662662662,0.052019848716132015
11174.624624624625,0.05208157761584688
11186.586586586585,0.05214331291794957
11198.548548548548,0.05220505461559393
11210.51051051051,0.05226680270194842
11222.472472472471,0.05232855717019608
11234.434434434434,0.05239031801353451
11246.396396396396,0.05245208522517576
11258.358358358359,0.05251385879834634
11270.32032032032,0.05257563872628712
11282.282282282282,0.052637425002253393
11294.244244244244,0.05269921761951467
11306.206206206205,0.05276101657135476
11318.168168168168,0.0528228218510717
11330.13013013013,0.05288463345197765
11342.09209209209,0.052946451367398915
11354.054054054053,0.05300827559067589
11366.016016016016,0.05307010611516296
11377.977977977976,0.05313194293422855
11389.939939939939,0.05319378604125501
11401.901901901902,0.05325563542963857
11413.863863863864,0.053317491092789326
11425.825825825825,0.05337935302413121
11437.787787787787,0.05344122121710187
11449.74974974975,0.05350309566515276
11461.71171171171,0.05356497636174895
11473.673673673673,0.05362686330036918
11485.635635635635,0.053688756474505765
11497.597597597596,0.053750655877664595
11509.559559559559,0.053812561503365074
11521.521521521521,0.053874473345140075
11533.483483483484,0.053936391396535895
11545.445445445444,0.0539983156511122
11557.407407407407,0.05406024610244204
11569.36936936937,0.05412218274411174
11581.33133133133,0.05418412556972088
11593.293293293293,0.05424607457288232
11605.255255255255,0.05430802974722203
11617.217217217216,0.05436999108637913
11629.179179179178,0.0544319585840059
11641.14114114114,0.05449393223376761
11653.103103103102,0.05455591202934257
11665.065065065064,0.054617897964422096
11677.027027027027,0.05467989003271039
11688.98898898899,0.054741888227924626
11700.95095095095,0.054803892543794745
11712.912912912912,0.05486590297406359
11724.874874874875,0.054927919512486725
11736.836836836836,0.0549899421528325
11748.798798798798,0.055051970888881946
11760.76076076076,0.05511400571442877
11772.722722722721,0.05517604662327927
11784.684684684684,0.05523809360925237
11796.646646646646,0.05530014666617953
11808.608608608607,0.055362205787904704
11820.57057057057,0.055424270968284346
11832.532532532532,0.055486342201187325
11844.494494494495,0.05554841948049491
11856.456456456455,0.055610502800100714
11868.418418418418,0.055672592153910704
11880.38038038038,0.05573468753584311
11892.342342342341,0.05579678893982841
11904.304304304304,0.05585889635980931
11916.266266266266,0.055921009789740656
11928.228228228227,0.055983129223589445
11940.19019019019,0.056045254655334796
11952.152152152152,0.056107386078967855
11964.114114114114,0.05616952348849184
11976.076076076075,0.05623166687792191
11988.038038038037,0.056293816241285224
12000.0,0.056355971572620824

